Vehicle-Rear: A New Dataset to Explore Feature Fusion for Vehicle Identification Using Convolutional Neural Networks

This work addresses the problem of vehicle identification through non-overlapping cameras. As our main contribution, we introduce a novel dataset for vehicle identification, called Vehicle-Rear, that contains more than three hours of high-resolution videos, with accurate information about the make, model, color and year of nearly 3,000 vehicles, in addition to the position and identification of their license plates. To explore our dataset we design a two-stream CNN that simultaneously uses two of the most distinctive and persistent features available: the vehicle's appearance and its license plate. This is an attempt to tackle a major problem: false alarms caused by vehicles with similar designs or by very close license plate identifiers. In the first network stream, shape similarities are identified by a Siamese CNN that uses a pair of low-resolution vehicle patches recorded by two different cameras. In the second stream, we use a CNN for OCR to extract textual information, confidence scores, and string similarities from a pair of high-resolution license plate patches. Then, features from both streams are merged by a sequence of fully connected layers for decision. In our experiments, we compared the two-stream network against several well-known CNN architectures using single or multiple vehicle features. The architectures, trained models, and dataset are publicly available at https://github.com/icarofua/vehicle-rear.

==> figures/Icaro-Plots-Histograms/ContFire_cat.csv <==
1;372026
2;205361
3;101276
4;75897
5;45654
6;32380
7;24623
8;19362
9;15567
10;12817
11;11141
12;9292
13;7877
14;6985
15;6114
16;5416
17;4784
18;4385
20;3731
19;3658
22;3359
21;3244
23;2957
24;2596
26;2397
25;2380
27;2323
28;2006
29;1853
30;1664
31;1546
32;1484
33;1298
34;1253
37;1238
35;1231
36;1124
39;1055
38;1020
40;940
42;899
44;897
41;871
43;865
49;822
47;750
45;739
50;715
48;713
46;676
51;622
52;564
53;563
55;538
56;502
54;491
57;453
59;411
61;372
60;369
58;368
62;350
63;338
67;325
66;325
64;309
65;308
68;307
70;293
69;276
76;239
77;225
71;216
80;211
73;211
79;204
75;191
72;189
91;183
99;182
82;176
78;172
88;169
93;162
83;161
81;157
85;155
84;153
89;149
101;149
74;146
97;144
94;141
103;137
98;134
92;132
86;125
87;124
96;117
108;117
90;116
105;110
95;103
109;102
102;82
134;80
117;79
106;78
113;78
116;77
100;77
133;76
107;76
122;76
115;75
104;74
110;73
120;71
111;71
143;70
119;68
118;65
137;63
126;62
123;59
127;59
125;56
114;55
121;53
140;52
112;52
124;50
135;48
129;48
128;47
130;47
141;46
153;46
151;46
158;44
131;43
164;43
145;42
146;40
138;40
166;39
132;38
147;38
162;38
181;38
160;37
136;36
183;35
167;35
144;34
175;32
210;32
184;32
176;31
150;28
142;28
182;27
156;27
180;27
159;26
155;26
170;26
179;25
139;24
230;24
202;24
189;24
152;23
172;23
206;23
222;23
165;23
173;23
187;23
178;22
235;22
185;22
196;22
225;19
169;19
198;19
154;19
226;18
208;18
201;18
161;18
192;18
211;18
188;17
221;17
233;17
168;16
163;16
224;16
227;16
148;15
296;14
223;14
177;14
186;14
282;14
194;13
265;13
218;13
213;13
247;12
193;12
327;12
275;12
287;12
259;12
205;11
312;11
190;11
157;11
427;11
239;11
174;10
199;10
228;10
191;10
207;10
212;10
171;10
258;10
241;10
552;10
285;10
264;10
262;10
249;10
238;9
412;9
310;9
203;9
266;9
216;9
279;9
231;9
149;8
214;8
441;8
694;8
352;8
326;8
314;8
244;8
286;8
200;8
271;8
209;8
308;8
215;8
261;8
248;8
255;7
229;7
197;7
277;7
232;7
270;7
219;7
217;7
267;7
387;7
331;6
328;6
342;6
317;6
418;6
234;6
555;6
243;6
549;6
252;6
447;6
457;6
257;6
220;6
284;6
306;6
290;6
250;6
276;6
283;6
204;6
263;5
246;5
268;5
240;5
280;5
281;5
307;5
367;5
254;5
354;5
320;5
569;4
560;4
668;4
605;4
606;4
660;4
658;4
578;4
510;4
309;4
394;4
403;4
406;4
325;4
253;4
324;4
322;4
784;4
274;4
318;4
315;4
288;4
311;4
305;4
425;4
302;4
242;4
297;4
377;4
355;4
497;4
391;4
195;4
341;4
382;4
346;4
347;4
494;4
366;4
371;3
362;3
353;3
337;3
413;3
373;3
397;3
323;3
378;3
405;3
402;3
300;3
332;3
0;3
492;3
460;3
947;2
479;2
395;2
467;2
468;2
1415;2
470;2
390;2
575;2
385;2
384;2
525;2
478;2
579;2
482;2
909;2
484;2
581;2
488;2
583;2
1543;2
1396;2
518;2
369;2
495;2
505;2
365;2
363;2
465;2
529;2
435;2
398;2
432;2
428;2
436;2
545;2
439;2
440;2
422;2
442;2
446;2
420;2
417;2
416;2
449;2
415;2
450;2
925;2
556;2
453;2
454;2
534;2
455;2
458;2
411;2
462;2
530;2
464;2
401;2
593;2
692;2
360;2
635;2
293;2
294;2
295;2
298;2
304;2
818;2
359;2
330;2
823;2
313;2
316;2
832;2
321;2
1861;2
292;2
654;2
272;2
1282;2
256;2
659;2
1274;2
762;2
753;2
237;2
743;2
669;2
1755;2
508;2
1742;2
699;2
697;2
329;2
358;2
348;2
603;2
609;2
608;2
349;2
1879;2
863;2
611;2
1123;2
862;2
600;2
614;2
1355;2
357;2
345;2
333;2
693;2
852;2
759;1
350;1
251;1
376;1
758;1
245;1
400;1
884;1
236;1
883;1
474;1
351;1
733;1
725;1
491;1
673;1
717;1
707;1
496;1
364;1
734;1
801;1
379;1
898;1
841;1
840;1
622;1
407;1
409;1
410;1
336;1
848;1
831;1
338;1
388;1
339;1
278;1
386;1
299;1
643;1
945;1
644;1
809;1
438;1
893;1
443;1
445;1
792;1
419;1


==> figures/Icaro-Plots-Histograms/registrations.original.dat <==
2013-4    271467    250500
2013-5    217188    198030
2013-6    192770    163000
2013-7    242761    233000
2013-8    192893    189603
2013-9    209139    154500
2013-10    235128   202300
2013-11    264841   250070
2013-12    290258   270699
2014-1    249561    209000
2014-2    225669    185000
2014-3    247809    212000



==> figures/Icaro-Plots-Histograms/registrations_brand.dat <==
Volkswagen 275
Chevrolet 270
Fiat 261
Renault 179
Honda 147
Ford 140
Peugeot 75
Citroen 55
Hyundai 55
Toyota 45
Nissan 37
Mercedes-Benz 33
Volvo 26
Kia 24
Mitsubishi 21
Yamaha 17
BMW 10
Audi 6
Suzuki 6
Others 34


==> figures/Icaro-Plots-Histograms/registrations_colors.dat <==
Silver	446
White	388
Black	374
Red	186
Grey	146
Orange	64
Blue	46
Green	31
Beige	11
Yellow	9
Golden	6
Brown	3
Purple	3
Others  3

